Carpe Diem: On the Evaluation of World Knowledge in Lifelong Language Models

The dynamic nature of knowledge in an ever-changing world presents challenges for language models trained on static data; the model in the real world often requires not only acquiring new knowledge but also overwriting outdated information into updated ones. To study the ability of language models for these time-dependent dynamics in human language, we introduce a novel task, EvolvingQA, a temporally evolving question-answering benchmark designed for training and evaluating LMs on an evolving Wikipedia database. The construction of EvolvingQA is automated with our pipeline using large language models. We uncover that existing continual learning baselines suffer from updating and removing outdated knowledge. Our analysis suggests that models fail to rectify knowledge due to small weight gradients. In addition, we elucidate that language models particularly struggle to reflect the change of numerical or temporal information. Our work aims to model the dynamic nature of real-world information, suggesting faithful evaluations of the evolution-adaptability of language models.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.
%related work - CL + NLP
@article{chen2020recall,
  title={Recall and learn: Fine-tuning deep pretrained language models with less forgetting},
  author={Chen, Sanyuan and Hou, Yutai and Cui, Yiming and Che, Wanxiang and Liu, Ting and Yu, Xiangzhan},
  journal={arXiv preprint arXiv:2004.12651},
  year={2020}
}

@article{razdaibiedina2023progressive,
  title={Progressive prompts: Continual learning for language models},
  author={Razdaibiedina, Anastasia and Mao, Yuning and Hou, Rui and Khabsa, Madian and Lewis, Mike and Almahairi, Amjad},
  journal={arXiv preprint arXiv:2301.12314},
  year={2023}
}

@inproceedings{chen2023lifelong,
  title={Lifelong language pretraining with distribution-specialized experts},
  author={Chen, Wuyang and Zhou, Yanqi and Du, Nan and Huang, Yanping and Laudon, James and Chen, Zhifeng and Cui, Claire},
  booktitle={International Conference on Machine Learning},
  pages={5383--5395},
  year={2023},
  organization={PMLR}
}
@inproceedings{kasai2022realtime,
  title={RealTime QA: What's the Answer Right Now?},
  author={Kasai, Jungo and Sakaguchi, Keisuke and Takahashi, Yoichi and Bras, Ronan Le and Asai, Akari and Yu, Xinyan and Radev, Dragomir and Smith, Noah A and Choi, Yejin and Inui, Kentaro},
  booktitle=neurips,
  year={2023}
}
@article{logan2021fruit,
  title={FRUIT: Faithfully reflecting updated information in text},
  author={Logan IV, Robert L and Passos, Alexandre and Singh, Sameer and Chang, Ming-Wei},
  journal={arXiv preprint arXiv:2112.08634},
  year={2021}
}

@article{cole2023salient,
  title={Salient Span Masking for Temporal Understanding},
  author={Cole, Jeremy R and Chaudhary, Aditi and Dhingra, Bhuwan and Talukdar, Partha},
  journal={arXiv preprint arXiv:2303.12860},
  year={2023}
}

@article{dhingra2022time,
  title={Time-aware language models as temporal knowledge bases},
  author={Dhingra, Bhuwan and Cole, Jeremy R and Eisenschlos, Julian Martin and Gillick, Daniel and Eisenstein, Jacob and Cohen, William W},
  journal={Transactions of the Association for Computational Linguistics},
  volume={10},
  pages={257--273},
  year={2022},
  publisher={MIT Press One Broadway, 12th Floor, Cambridge, Massachusetts 02142, USA~…}
}




@article{jin2021learn,
  title={Learn continually, generalize rapidly: Lifelong knowledge accumulation for few-shot learning},
  author={Jin, Xisen and Lin, Bill Yuchen and Rostami, Mohammad and Ren, Xiang},
  journal={arXiv preprint arXiv:2104.08808},
  year={2021}
}
@article{ke2021adapting,
  title={Adapting BERT for continual learning of a sequence of aspect sentiment classification tasks},
  author={Ke, Zixuan and Xu, Hu and Liu, Bing},
  journal={arXiv preprint arXiv:2112.03271},
  year={2021}
}
@article{ke2022continual,
  title={Continual training of language models for few-shot learning},
  author={Ke, Zixuan and Lin, Haowei and Shao, Yijia and Xu, Hu and Shu, Lei and Liu, Bing},
  journal={arXiv preprint arXiv:2210.05549},
  year={2022}
}

@misc{zhang2021situatedqa,
      title={SituatedQA: Incorporating Extra-Linguistic Contexts into QA}, 
      author={Michael J. Q. Zhang and Eunsol Choi},
      year={2021},
      eprint={2109.06157},
      archivePrefix={arXiv},
      primaryClass={cs.CL}
}

@article{de2019episodic,
  title={Episodic memory in lifelong language learning},
  author={de Masson D'Autume, Cyprien and Ruder, Sebastian and Kong, Lingpeng and Yogatama, Dani},
  journal={Advances in Neural Information Processing Systems},
  volume={32},
  year={2019}
}
@inproceedings{douillard2021plop,
  title={Plop: Learning without forgetting for continual semantic segmentation},
  author={Douillard, Arthur and Chen, Yifu and Dapogny, Arnaud and Cord, Matthieu},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={4040--4050},
  year={2021}
}@inproceedings{yoon2022online,
    title={Online Coreset Selection for Rehearsal-based Continual Learning},
    author={Yoon, Jaehong and Madaan, Divyam and Yang, Eunho and Hwang, Sung Ju},
    booktitle={International Conference on Learning Representations},
    year={2022},
    url={https://openreview.net/forum?id=f9D-5WNG4Nv}
}
@inproceedings{yoon2023continual,
    title={Continual Learners are Incremental Model Generalizers},
    author={Yoon, Jaehong and Hwang, Sung Ju and Cao, Yue},
    booktitle={International Conference on Machine Learning},
    year={2023},
}
@inproceedings{villa2023pivot,
  title={Pivot: Prompting for video continual learning},
  author={Villa, Andr{\'e}s and Alc{\'a}zar, Juan Le{\'o}n and Alfarra, Motasem and Alhamoud, Kumail and Hurtado, Julio and Heilbron, Fabian Caba and Soto, Alvaro and Ghanem, Bernard},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={24214--24223},
  year={2023}
}
@book{ThrunS1995,
  author={Thrun, Sebastian},
  year={1995},
  title={A Lifelong Learning Perspective for Mobile Robot Control},
  booktitle={Intelligent Robots and Systems},
  publisher={Elsevier}
}
@inproceedings{LiZ2016eccv,
  title={Learning without Forgetting},
  author={Li, Zhizhong and Hoiem, Derek},
  booktitle=eccv,
  year={2016}
}
@inproceedings{LeeS2017nips,
  title={Overcoming Catastrophic Forgetting by
Incremental Moment Matching},
  author={Lee, Sang-Woo and Kim, Jin-Hwa and Jun, Jaehyun and Ha, Jung-Woo and Zhang, Byoung-Tak},
  year={2017},
  booktitle=nips
}
@inproceedings{yoon2018lifelong,
    title={Lifelong Learning with Dynamically Expandable Networks},
    author={Yoon, Jaehong and Yang, Eunho and Lee, Jeongtae and Hwang, Sung Ju},
    booktitle={International Conference on Learning Representations},
    year={2018},
    url={https://openreview.net/forum?id=Sk7KsfW0-},
}
@inproceedings{wang2022learning,
  title={Learning to prompt for continual learning},
  author={Wang, Zifeng and Zhang, Zizhao and Lee, Chen-Yu and Zhang, Han and Sun, Ruoxi and Ren, Xiaoqi and Su, Guolong and Perot, Vincent and Dy, Jennifer and Pfister, Tomas},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={139--149},
  year={2022}
}
@article{chowdhery2022palm,
  title={Palm: Scaling language modeling with pathways},
  author={Chowdhery, Aakanksha and Narang, Sharan and Devlin, Jacob and Bosma, Maarten and Mishra, Gaurav and Roberts, Adam and Barham, Paul and Chung, Hyung Won and Sutton, Charles and Gehrmann, Sebastian and others},
  journal={arXiv preprint arXiv:2204.02311},
  year={2022}
}
@article{brown2020language,
  title={Language models are few-shot learners},
  author={Brown, Tom and Mann, Benjamin and Ryder, Nick and Subbiah, Melanie and Kaplan, Jared D and Dhariwal, Prafulla and Neelakantan, Arvind and Shyam, Pranav and Sastry, Girish and Askell, Amanda and others},
  journal={Advances in neural information processing systems},
  volume={33},
  pages={1877--1901},
  year={2020}
}
@article{radford2018improving,
  title={Improving language understanding by generative pre-training},
  author={Radford, Alec and Narasimhan, Karthik and Salimans, Tim and Sutskever, Ilya and others},
  year={2018},
  publisher={OpenAI}
}
@article{touvron2023llama,
  title={Llama: Open and efficient foundation language models},
  author={Touvron, Hugo and Lavril, Thibaut and Izacard, Gautier and Martinet, Xavier and Lachaux, Marie-Anne and Lacroix, Timoth{\'e}e and Rozi{\`e}re, Baptiste and Goyal, Naman and Hambro, Eric and Azhar, Faisal and others},
  journal={arXiv preprint arXiv:2302.13971},
  year={2023}
}

@article{jang2022temporalwiki,
  title={TemporalWiki: A lifelong benchmark for training and evaluating ever-evolving language models},
  author={Jang, Joel and Ye, Seonghyeon and Lee, Changho and Yang, Sohee and Shin, Joongbo and Han, Janghoon and Kim, Gyeonghun and Seo, Minjoon},
  journal={arXiv preprint arXiv:2204.14211},
  year={2022}
}

@article{jang2021towards,
  title={Towards continual knowledge learning of language models},
  author={Jang, Joel and Ye, Seonghyeon and Yang, Sohee and Shin, Joongbo and Han, Janghoon and Kim, Gyeonghun and Choi, Stanley Jungkyu and Seo, Minjoon},
  journal={arXiv preprint arXiv:2110.03215},
  year={2021}
}


@article{roberts2020much,
  title={How much knowledge can you pack into the parameters of a language model?},
  author={Roberts, Adam and Raffel, Colin and Shazeer, Noam},
  journal={arXiv preprint arXiv:2002.08910},
  year={2020}
}

@article{neelam2022benchmark,
  title={A benchmark for generalizable and interpretable temporal question answering over knowledge bases},
  author={Neelam, Sumit and Sharma, Udit and Karanam, Hima and Ikbal, Shajith and Kapanipathi, Pavan and Abdelaziz, Ibrahim and Mihindukulasooriya, Nandana and Lee, Young-Suk and Srivastava, Santosh and Pendus, Cezar and others},
  journal={arXiv preprint arXiv:2201.05793},
  year={2022}
}

@article{hu2021lora,
  title={Lora: Low-rank adaptation of large language models},
  author={Hu, Edward J and Shen, Yelong and Wallis, Phillip and Allen-Zhu, Zeyuan and Li, Yuanzhi and Wang, Shean and Wang, Lu and Chen, Weizhu},
  journal={arXiv preprint arXiv:2106.09685},
  year={2021}
}

@article{wang2020k,
  title={K-adapter: Infusing knowledge into pre-trained models with adapters},
  author={Wang, Ruize and Tang, Duyu and Duan, Nan and Wei, Zhongyu and Huang, Xuanjing and Cao, Guihong and Jiang, Daxin and Zhou, Ming and others},
  journal={arXiv preprint arXiv:2002.01808},
  year={2020}
}

@article{kadavath2022language,
  title={Language models (mostly) know what they know},
  author={Kadavath, Saurav and Conerly, Tom and Askell, Amanda and Henighan, Tom and Drain, Dawn and Perez, Ethan and Schiefer, Nicholas and Hatfield-Dodds, Zac and DasSarma, Nova and Tran-Johnson, Eli and others},
  journal={arXiv preprint arXiv:2207.05221},
  year={2022}
}

@article{sanh2021multitask,
  title={Multitask prompted training enables zero-shot task generalization},
  author={Sanh, Victor and Webson, Albert and Raffel, Colin and Bach, Stephen H and Sutawika, Lintang and Alyafeai, Zaid and Chaffin, Antoine and Stiegler, Arnaud and Scao, Teven Le and Raja, Arun and others},
  journal={arXiv preprint arXiv:2110.08207},
  year={2021}
}

@article{uma2019noise,
  title={Noise elimination from web pages for efficacious information retrieval},
  author={Uma, R and Latha, B},
  journal={Cluster Computing},
  volume={22},
  pages={14583--14602},
  year={2019},
  publisher={Springer}
}

% retrieval
@article{karpukhin2020dense,
  title={Dense passage retrieval for open-domain question answering},
  author={Karpukhin, Vladimir and O{\u{g}}uz, Barlas and Min, Sewon and Lewis, Patrick and Wu, Ledell and Edunov, Sergey and Chen, Danqi and Yih, Wen-tau},
  journal={arXiv preprint arXiv:2004.04906},
  year={2020}
}

@article{robertson2009probabilistic,
  title={The probabilistic relevance framework: BM25 and beyond},
  author={Robertson, Stephen and Zaragoza, Hugo and others},
  journal={Foundations and Trends{\textregistered} in Information Retrieval},
  volume={3},
  number={4},
  pages={333--389},
  year={2009},
  publisher={Now Publishers, Inc.}
}

@article{nakano2021webgpt,
  title={Webgpt: Browser-assisted question-answering with human feedback},
  author={Nakano, Reiichiro and Hilton, Jacob and Balaji, Suchir and Wu, Jeff and Ouyang, Long and Kim, Christina and Hesse, Christopher and Jain, Shantanu and Kosaraju, Vineet and Saunders, William and others},
  journal={arXiv preprint arXiv:2112.09332},
  year={2021}
}

@article{petroni2019language,
  title={Language models as knowledge bases?},
  author={Petroni, Fabio and Rockt{\"a}schel, Tim and Lewis, Patrick and Bakhtin, Anton and Wu, Yuxiang and Miller, Alexander H and Riedel, Sebastian},
  journal={arXiv preprint arXiv:1909.01066},
  year={2019}
}

@article{chen2022rich,
  title={Rich knowledge sources bring complex knowledge conflicts: Recalibrating models to reflect conflicting evidence},
  author={Chen, Hung-Ting and Zhang, Michael JQ and Choi, Eunsol},
  journal={arXiv preprint arXiv:2210.13701},
  year={2022}
}



% related work
@article{mai2022online,
  title={Online continual learning in image classification: An empirical survey},
  author={Mai, Zheda and Li, Ruiwen and Jeong, Jihwan and Quispe, David and Kim, Hyunwoo and Sanner, Scott},
  journal={Neurocomputing},
  volume={469},
  pages={28--51},
  year={2022},
  publisher={Elsevier}
}

%% regularization-based CL
@article{kirkpatrick2017overcoming,
  title={Overcoming catastrophic forgetting in neural networks},
  author={Kirkpatrick, James and Pascanu, Razvan and Rabinowitz, Neil and Veness, Joel and Desjardins, Guillaume and Rusu, Andrei A and Milan, Kieran and Quan, John and Ramalho, Tiago and Grabska-Barwinska, Agnieszka and others},
  journal={Proceedings of the national academy of sciences},
  volume={114},
  number={13},
  pages={3521--3526},
  year={2017},
  publisher={National Acad Sciences}
} 
% EWC
@inproceedings{LWF_ECCV_16,
  title={Learning Without Forgetting},
  author={Li, Zhizhong and Hoiem, Derek},
  booktitle={14th European Conference on Computer Vision, ECCV 2016},
  pages={614--629},
  year={2016},
  organization={Springer}
}

@article{lee2017overcoming,
  title={Overcoming catastrophic forgetting by incremental moment matching},
  author={Lee, Sang-Woo and Kim, Jin-Hwa and Jun, Jaehyun and Ha, Jung-Woo and Zhang, Byoung-Tak},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}
@inproceedings{aljundi2018memory,
  title={Memory aware synapses: Learning what (not) to forget},
  author={Aljundi, Rahaf and Babiloni, Francesca and Elhoseiny, Mohamed and Rohrbach, Marcus and Tuytelaars, Tinne},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={139--154},
  year={2018}
} % MAS

%% architecture-based CL
@article{rusu2016progressive,
  title={Progressive neural networks},
  author={Rusu, Andrei A and Rabinowitz, Neil C and Desjardins, Guillaume and Soyer, Hubert and Kirkpatrick, James and Kavukcuoglu, Koray and Pascanu, Razvan and Hadsell, Raia},
  journal={arXiv preprint arXiv:1606.04671},
  year={2016}
}
@inproceedings{mallya2018packnet,
  title={Packnet: Adding multiple tasks to a single network by iterative pruning},
  author={Mallya, Arun and Lazebnik, Svetlana},
  booktitle={Proceedings of the IEEE conference on Computer Vision and Pattern Recognition},
  pages={7765--7773},
  year={2018}
}
@inproceedings{mallya2018piggyback,
  title={Piggyback: Adapting a single network to multiple tasks by learning to mask weights},
  author={Mallya, Arun and Davis, Dillon and Lazebnik, Svetlana},
  booktitle={Proceedings of the European Conference on Computer Vision (ECCV)},
  pages={67--82},
  year={2018}
}
@inproceedings{hung2019increasingly,
  title={Increasingly packing multiple facial-informatics modules in a unified deep-learning model via lifelong learning},
  author={Hung, Steven CY and Lee, Jia-Hong and Wan, Timmy ST and Chen, Chein-Hung and Chan, Yi-Ming and Chen, Chu-Song},
  booktitle={Proceedings of the 2019 on International Conference on Multimedia Retrieval},
  pages={339--343},
  year={2019}
}
@article{hung2019compacting,
  title={Compacting, picking and growing for unforgetting continual learning},
  author={Hung, Ching-Yi and Tu, Cheng-Hao and Wu, Cheng-En and Chen, Chien-Hung and Chan, Yi-Ming and Chen, Chu-Song},
  journal={Advances in Neural Information Processing Systems},
  volume={32},
  year={2019}
}

@inproceedings{yoon2020scalable,
  title={Scalable and order-robust continual learning with additive parameter decomposition},
  author={Yoon, Jaehong and Kim, Saehoon and Yang, Eunho and Hwang, Sung Ju},
  booktitle={International Conference on Learning Representations},
  year={2020}
}

@article{kang2022soft,
  title={On the soft-subnetwork for few-shot class incremental learning},
  author={Kang, Haeyong and Yoon, Jaehong and Madjid, Sultan Rizky Hikmawan and Hwang, Sung Ju and Yoo, Chang D},
  journal={arXiv preprint arXiv:2209.07529},
  year={2022}
}


%% rehearsal-based CL
@inproceedings{rebuffi2017icarl,
  title={icarl: Incremental classifier and representation learning},
  author={Rebuffi, Sylvestre-Alvise and Kolesnikov, Alexander and Sperl, Georg and Lampert, Christoph H},
  booktitle={Proceedings of the IEEE conference on Computer Vision and Pattern Recognition},
  pages={2001--2010},
  year={2017}
}
@article{lopez2017gradient,
  title={Gradient episodic memory for continual learning},
  author={Lopez-Paz, David and Ranzato, Marc'Aurelio},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}
@article{shin2017continual,
  title={Continual learning with deep generative replay},
  author={Shin, Hanul and Lee, Jung Kwon and Kim, Jaehong and Kim, Jiwon},
  journal={Advances in neural information processing systems},
  volume={30},
  year={2017}
}
@article{rolnick2019experience,
  title={Experience replay for continual learning},
  author={Rolnick, David and Ahuja, Arun and Schwarz, Jonathan and Lillicrap, Timothy and Wayne, Gregory},
  journal={Advances in Neural Information Processing Systems},
  volume={32},
  year={2019}
}


% CL in NLP
@article{jin2021lifelong,
  title={Lifelong pretraining: Continually adapting language models to emerging corpora},
  author={Jin, Xisen and Zhang, Dejiao and Zhu, Henghui and Xiao, Wei and Li, Shang-Wen and Wei, Xiaokai and Arnold, Andrew and Ren, Xiang},
  journal={arXiv preprint arXiv:2110.08534},
  year={2021}
}

@article{qin2022elle,
  title={ELLE: Efficient lifelong pre-training for emerging data},
  author={Qin, Yujia and Zhang, Jiajie and Lin, Yankai and Liu, Zhiyuan and Li, Peng and Sun, Maosong and Zhou, Jie},
  journal={arXiv preprint arXiv:2203.06311},
  year={2022}
}

@article{ke2023continual,
  title={Continual Learning of Language Models},
  author={Ke, Zixuan and Shao, Yijia and Lin, Haowei and Konishi, Tatsuya and Kim, Gyuhak and Liu, Bing},
  journal={arXiv preprint arXiv:2302.03241},
  year={2023}
}

@inproceedings{houlsby2019parameter,
  title={Parameter-efficient transfer learning for NLP},
  author={Houlsby, Neil and Giurgiu, Andrei and Jastrzebski, Stanislaw and Morrone, Bruna and De Laroussilhe, Quentin and Gesmundo, Andrea and Attariyan, Mona and Gelly, Sylvain},
  booktitle={International Conference on Machine Learning},
  pages={2790--2799},
  year={2019},
  organization={PMLR}
}


